TOI-4201: An Early M-dwarf Hosting a Massive Transiting Jupiter Stretching Theories of Core-Accretion

We confirm TOI-4201 b as a transiting Jovian mass planet orbiting an early M dwarf discovered by the Transiting Exoplanet Survey Satellite. Using ground based photometry and precise radial velocities from NEID and the Planet Finder Spectrograph, we measure a planet mass of 2.59$^{+0.07}_{-0.06}$ M$_{J}$, making this one of the most massive planets transiting an M-dwarf. The planet is $\sim$0.4\% the mass of its 0.63 M$_{\odot}$ host and may have a heavy element mass comparable to the total dust mass contained in a typical Class II disk. TOI-4201 b stretches our understanding of core-accretion during the protoplanetary phase, and the disk mass budget, necessitating giant planet formation to either take place much earlier in the disk lifetime, or perhaps through alternative mechanisms like gravitational instability.

==> TOI4201_NEIDBIN.csv <==
bjd,rv,e_rv,snr
2459898.8921935894,124.55481704714805,61.0837880993218,6.0
2459899.871684271,-82.29892874246158,49.42714299054284,7.6
2459903.8713222756,-449.9599505180217,67.29692945647551,5.5


==> TOI4201_PFSBIN.csv <==
bjd,rv,e_rv,snr
2459983.566,-390.68,13.92,91
2459983.579,-400.12,11.45,81
2459983.593,-386.16,14.08,73
2459984.551,263.29,15.45,74
2459984.566,259.38,16.56,54
2459984.58,304.86,16.32,55
2460042.512,509.6,10.22,104
2460042.526,499.48,12.81,80
2460043.507,0,9.73,127
2460043.52,-32.11,8.55,124
2460043.534,-9.11,8.25,123
2460044.512,-431.75,8.9,133
2460044.526,-410.37,9.54,117
2460044.54,-413.83,10.58,102
2460046.513,371.34,10.03,108
2460046.527,374.8,9.8,108
2460046.541,358.87,9.63,108

